Explainable Deep RDFS Reasoner

Recent research efforts aiming to bridge the Neural-Symbolic gap for RDFS reasoning proved empirically that deep learning techniques can be used to learn RDFS inference rules. However, one of their main deficiencies compared to rule-based reasoners is the lack of derivations for the inferred triples (i.e. explainability in AI terms). In this paper, we build on these approaches to provide not only the inferred graph but also explain how these triples were inferred. In the graph words approach, RDF graphs are represented as a sequence of graph words where inference can be achieved through neural machine translation. To achieve explainability in RDFS reasoning, we revisit this approach and introduce a new neural network model that gets the input graph--as a sequence of graph words-- as well as the encoding of the inferred triple and outputs the derivation for the inferred triple. We evaluated our justification model on two datasets: a synthetic dataset-- LUBM benchmark-- and a real-world dataset --ScholarlyData about conferences-- where the lowest validation accuracy approached 96%.

==> baseline_training.txt <==
epoch,acc,loss,time,time_delta,true_acc,val_acc,val_loss,val_true_acc,iteration
0,0.813502894076172,0.72745437707418,1554867324.45095,12.1419310569763,0.404875261853624,0.920430380069839,0.249691315612249,0.665852032883474,1
1,0.92165160790332,0.239225836596413,1554867332.3097,20.000687122345,0.652531792872138,0.928449763293176,0.199348319242534,0.726092614351021,2
2,0.927114413455754,0.209440281487552,1554867340.50714,28.1981201171875,0.686345458006737,0.9325758311463,0.18400429058246,0.728282603867699,3
3,0.9295231241813,0.196204237610107,1554867348.30539,35.9963750839233,0.699930172020634,0.933014885161004,0.180410690762896,0.730758244201593,4
4,0.929664190241465,0.191175863055973,1554867356.04424,43.7352230548859,0.701559491325175,0.932507060146356,0.17828925528427,0.743231662816442,5
5,0.930852677108305,0.187946035721613,1554867363.92115,51.6121361255646,0.707674728609246,0.932708076567766,0.177092833465936,0.745167740508732,6
6,0.930965530534082,0.185957761556014,1554867372.07424,59.7652192115784,0.710869887228601,0.932914377942544,0.176506827475173,0.731519979698404,7
7,0.931057224255469,0.184500771647493,1554867379.75947,67.4504520893097,0.709938847625646,0.932607568672044,0.176407310138954,0.74437426604274,8
8,0.931536849417495,0.183112040136862,1554867387.85518,75.5461621284485,0.713176326213768,0.932776840980495,0.176197347312349,0.730916939099521,9
9,0.931053695539168,0.182696215307209,1554867395.64156,83.332542181015,0.711949046753771,0.932972566054285,0.174341720465792,0.732091281309189,10
10,0.93225629066361,0.180991659947415,1554867403.37923,91.0702161788941,0.717112084460593,0.933348144048904,0.175310871843216,0.733106928625658,11
11,0.932150489625501,0.180875434631553,1554867411.21014,98.9011261463165,0.716879324584448,0.932803293019387,0.174294871921582,0.731393023774387,12
12,0.932319771003959,0.179779506179431,1554867419.38271,107.073691129684,0.71969360332977,0.932671046483656,0.174456257151873,0.729583901996655,13
13,0.932139909365297,0.179416197340425,1554867427.31021,115.001188993454,0.718699083771142,0.933157711775629,0.173932496092822,0.73202780334718,14
14,0.932090536374462,0.178831040583643,1554867435.17764,122.868623018265,0.717556444286516,0.932983145794548,0.174066813296409,0.728695210594745,15
15,0.932221022781076,0.178570000440398,1554867442.8261,130.517082214355,0.718254723970444,0.933321696272216,0.174503041938012,0.734598660621723,16
16,0.932390303288022,0.178319096382683,1554867450.70604,138.397024154663,0.7184028439141,0.932411845293298,0.175086008696319,0.742374710388441,17
17,0.932559583478398,0.177849068947941,1554867458.79804,146.489022016525,0.720793922849413,0.932194960109016,0.174695436995058,0.719776557596998,18
18,0.932764129051542,0.177491247443966,1554867466.7225,154.413488149643,0.720836242847188,0.93241184572841,0.173931852673101,0.743485574632316,19
19,0.932520790297506,0.177003688722607,1554867474.62681,162.317798137665,0.720645802923414,0.933004305517223,0.17492233397665,0.730345637484007,20
20,0.93268301520316,0.177108698239121,1554867482.22577,169.916758060455,0.721767282421135,0.932607569156342,0.172937598605715,0.743549052598109,21
21,0.932453782885504,0.176632391990635,1554867489.90926,177.600242137909,0.719482003426657,0.932681624432393,0.173051561247819,0.743898181363145,22
22,0.932711230536588,0.176557167560015,1554867497.75145,185.442437171936,0.721534522519765,0.932898508114593,0.173367536530127,0.729583901996655,23
23,0.932411463653298,0.176560336978417,1554867505.61737,193.308358192444,0.720582322955129,0.932835030641612,0.173728060154057,0.728504776722907,24
24,0.932263344714845,0.176493676060113,1554867513.35551,201.046498060226,0.720540002969966,0.932697495858906,0.17326285320768,0.730472593393836,25
25,0.932584269002035,0.176516056817216,1554867521.41422,209.105202198029,0.721005522743696,0.93246474239605,0.172816350046356,0.742184276521333,26
26,0.932506682076479,0.175713008584937,1554867529.10989,216.800877094269,0.720942042780456,0.932665756638117,0.173641671669246,0.744596438893218,27
27,0.932594851072109,0.175708755765659,1554867536.83668,224.527665138245,0.721513362541688,0.933157710177066,0.172990430310214,0.731710413565513,28
28,0.932393829518431,0.175375154183863,1554867544.56888,232.259865045547,0.721534522510937,0.932972565812136,0.17304932262869,0.729679118932574,29
29,0.932943990787319,0.175108072508766,1554867552.56924,240.260221004486,0.722740641980244,0.933168291128075,0.173739620646781,0.733456057390695,30
30,0.932820556074694,0.175166527455599,1554867560.28965,247.980633020401,0.723311961759133,0.933274087562108,0.172700800344272,0.732821277817901,31
31,0.932887562475186,0.175046508132222,1554867568.08016,255.771143198013,0.722444402123202,0.932935539263782,0.174133868311793,0.732059542330549,32
32,0.933201435745669,0.174974782801141,1554867576.15169,263.84267616272,0.724412281253551,0.933163000991201,0.172745738129896,0.732249976207117,33
33,0.933159115015117,0.174785474620228,1554867583.98407,271.675050020218,0.724708521123206,0.933152421396606,0.172590447561083,0.732249976202387,34
34,0.933187329976481,0.174729591730513,1554867591.97457,279.665558099747,0.724243001344431,0.932210831923346,0.173032265494074,0.727489129401708,35
35,0.933130901509217,0.174596381091522,1554867599.64202,287.333007097244,0.724010241446845,0.932522930265642,0.172451033779171,0.743739486469947,36
36,0.932965149157324,0.174497514290282,1554867607.80443,295.495415210724,0.721936562342868,0.932660466646911,0.172483916377357,0.742914273025315,37
37,0.932630115357604,0.174297298101816,1554867615.55497,303.245953083038,0.723396601691622,0.932782134603939,0.172447113687416,0.745485130299858,38
38,0.933092109107767,0.17386896460829,1554867623.50034,311.191321134567,0.724623881176843,0.932961986071872,0.172302779533281,0.730948678078161,39
39,0.933243755242735,0.173719797195519,1554867631.41914,319.110127210617,0.725724200676307,0.933051914469481,0.172428623674696,0.720443076148431,40
40,0.93319438213965,0.173845151982625,1554867639.11402,326.805003166199,0.725195200916634,0.932713365444707,0.172177950296822,0.743485574645559,41
41,0.932908722859381,0.174041903735458,1554867646.99681,334.687798023224,0.724116041404077,0.932671045999357,0.172014513870874,0.744437744004749,42
42,0.93313795597792,0.173788396917625,1554867655.1094,342.800387144089,0.724454601238714,0.93323176739031,0.172385150930453,0.731773891522792,43
43,0.933307234831388,0.173749127547219,1554867662.92848,350.619464159012,0.726697560268208,0.932665760124687,0.172122559187946,0.729901291783052,44
44,0.933360135919259,0.1736736903296,1554867670.50952,358.20049905777,0.724772001107887,0.932649887971726,0.172410623712345,0.728885644466582,45
45,0.933257863192596,0.173271603147014,1554867678.58161,366.272597074509,0.72602044055479,0.933263507337546,0.172375890163586,0.732726060881982,46
46,0.93327196913205,0.173298959151926,1554867686.26057,373.951557159424,0.725301000866298,0.933274086109212,0.172392232084084,0.723140889332803,47
47,0.932972202782262,0.173370269667648,1554867693.83419,381.525177001953,0.724073721411346,0.933051913016586,0.172677420614848,0.732662582924703,48
48,0.933261389597056,0.173379989125743,1554867701.46305,389.154034137726,0.727438159934777,0.932475324315656,0.172448749086428,0.727393912470518,49
49,0.933120324228047,0.173043988969371,1554867709.1364,396.827381134033,0.725279840862996,0.93332169506147,0.172310985357338,0.732694321903343,50
50,0.933603475818496,0.172949410928156,1554867716.8471,404.538088083267,0.727861359739741,0.933078363118284,0.172474873942037,0.731361284795747,51
51,0.933413035211134,0.172913471760592,1554867724.65509,412.346074104309,0.727311199972982,0.932713365686857,0.174046551810075,0.745199479492101,52
52,0.933430668797363,0.173102310396169,1554867732.31641,420.007393121719,0.727226560010224,0.933078363699064,0.17229514056629,0.729520424039376,53
53,0.933014523512814,0.17323459321109,1554867740.16907,427.860055208206,0.725025920979766,0.93275039480237,0.17237249768181,0.743009489961235,54
54,0.9335364672676,0.173200691921809,1554867747.85051,435.541491985321,0.727924839720638,0.932930248691796,0.172569180516184,0.732281715176297,55
55,0.933219068369577,0.173168585245626,1554867755.34459,443.035571098328,0.726485960362574,0.933051914469481,0.172221225268552,0.723172628311442,56
56,0.933360135867549,0.172856049461329,1554867763.22137,450.912357091904,0.726570600303891,0.933379883027544,0.171930200056003,0.733456057390695,57
57,0.933003942960004,0.172883951661953,1554867770.9394,458.630383014679,0.725279840884437,0.932993726019109,0.172497786236501,0.732281715181027,58
58,0.933236703509647,0.17281681056296,1554867778.57404,466.265027999878,0.726549440308156,0.933353434524408,0.172486419931348,0.733138667604298,59
59,0.933324868101048,0.172548831587541,1554867786.0905,473.78148317337,0.727438159938561,0.933078363214765,0.172097170118732,0.732567365988784,60
60,0.93339892969167,0.172435486609161,1554867793.9059,481.596880197525,0.728136439614922,0.933242348583468,0.173031353997228,0.732757799860622,61
61,0.933451829427498,0.172601340723067,1554867801.90649,489.59747505188,0.726888000168019,0.933020176362956,0.172159365022989,0.732535627005415,62
62,0.933458881767239,0.172437395923584,1554867809.45655,497.147536039352,0.727882519717818,0.932676337346977,0.172282325122147,0.744310788085461,63
63,0.933356609497142,0.172650380016998,1554867817.12175,504.812732219696,0.727903679738777,0.932618146813744,0.17194486690664,0.744691655833866,64
64,0.933233174851362,0.172573573409183,1554867825.04761,512.738596200943,0.727141920068906,0.933305827993642,0.173566577716,0.732281715181027,65
65,0.933494149086001,0.172529460558203,1554867832.48885,520.179829120636,0.727776719773198,0.932877350329112,0.171750223713812,0.736122131601156,66
66,0.933377770654473,0.1724612366292,1554867840.46593,528.15691614151,0.726972640121948,0.933062492514699,0.173070573827005,0.733360840454776,67
67,0.93351178274286,0.172608304457985,1554867848.31193,536.002915143967,0.727205400044759,0.932850902068126,0.17228161343811,0.721014377763945,68
68,0.933370715610647,0.172701983610355,1554867855.98098,543.671960115433,0.727543959870568,0.933311114110461,0.172165285126115,0.733170406582938,69
69,0.933557628902939,0.17209263154973,1554867863.72422,551.415205001831,0.727586279860776,0.93243829500718,0.17271538804996,0.743929920341785,70
70,0.933109741862844,0.1722003143957,1554867871.23014,558.921124219894,0.728030639674086,0.932517641678144,0.172328086419331,0.744215571141029,71
71,0.933215543744718,0.172354641259782,1554867879.14682,566.837807178497,0.727522799879878,0.932882640804616,0.172441954494609,0.74624686578721,72
72,0.933494150712993,0.172349042325746,1554867887.20751,574.898498058319,0.728855879314764,0.932570541009426,0.172389883643675,0.744628177876587,73
73,0.933201436494842,0.172162021112679,1554867894.98788,582.678858995438,0.727036120095278,0.932840322570012,0.172626056763878,0.746088170894012,74
74,0.933413036466061,0.172472325831582,1554867902.95064,590.641622066498,0.728305719553051,0.933279377553314,0.172962951406467,0.730440854419926,75
75,0.933589368346642,0.172165148094034,1554867910.73073,598.421717166901,0.729194439140573,0.932909090034199,0.173058948030618,0.727933475107392,76
76,0.933536468668831,0.172647681905717,1554867918.58115,606.272136211395,0.729257919134083,0.933178870771856,0.171998038325643,0.732408671090856,77
77,0.933744542905305,0.172294628724767,1554867926.02544,613.716428041458,0.728855879289539,0.932755683098532,0.172431374708943,0.745897737017444,78
78,0.933384822533863,0.172380872471073,1554867933.52384,621.214828014374,0.727840199765447,0.932739812979246,0.17268804323349,0.743453835666919,79
79,0.93341303472682,0.172221149618862,1554867941.4572,629.148193120956,0.727628599842155,0.932983146036697,0.173062871462329,0.732440410074225,80
80,0.933462410294356,0.172411331086837,1554867949.27088,636.961863040924,0.728242239563325,0.932586409917966,0.172709636316193,0.742628622217558,81
81,0.933039209856253,0.172393038576298,1554867956.66197,644.352953195572,0.727903679708507,0.932628725827559,0.172329142293848,0.729266512210258,82
82,0.933398926816057,0.172028570089319,1554867964.40125,652.092230081558,0.727967159680576,0.93285090085738,0.172422365078216,0.746564255573607,83
83,0.933624637320144,0.172112226862054,1554867972.25733,659.948312044144,0.729109799177815,0.932951407300206,0.172434645401027,0.746818167402724,84
84,0.933554103738271,0.172115207927968,1554867979.82266,667.513641119003,0.729659958957186,0.932983145794548,0.172081515946391,0.732630843946063,85
85,0.933589369547337,0.172092619264998,1554867987.80095,675.491936206818,0.729321399101107,0.933020175248692,0.172163618750924,0.746913384338643,86
86,0.933765702755998,0.172076494930641,1554867995.44035,683.131336212158,0.729194439170843,0.933205319855771,0.172104602433145,0.732376932116946,87
87,0.933335449485011,0.172013923614412,1554868002.99593,690.686908006668,0.727184240046502,0.932919668418048,0.172281866158625,0.746310343731247,88
88,0.933698696047764,0.171730458869795,1554868010.71111,698.402096986771,0.729384879073176,0.93280858116988,0.173103885927858,0.746056431915372,89
89,0.933875028285275,0.171731251881222,1554868018.52463,706.215615034103,0.729152119159194,0.93269749556757,0.172841765978996,0.745262957436138,90
90,0.933427143283334,0.171909143327443,1554868026.23773,713.928711175919,0.729236759142132,0.933178872079084,0.172812828134892,0.732281715181027,91
91,0.933663428643238,0.171811056456429,1554868033.98636,721.677340984344,0.729321399109935,0.933231769085354,0.172069881611407,0.732472149052865,92
92,0.933631690226178,0.171809284709656,1554868041.908,729.598982095718,0.728496159473041,0.933110103162002,0.172530775309388,0.730631288291764,93
93,0.933589368940683,0.17178468773251,1554868049.75263,737.443610191345,0.728707759354712,0.93291437891114,0.172565301697624,0.731139111954728,94
94,0.933539995596703,0.172085576982019,1554868057.51328,745.204267024994,0.72819991958699,0.933099523663888,0.172232920050973,0.731393023779116,95
95,0.933388349513446,0.171650780391475,1554868065.48866,753.17964720726,0.728115279628016,0.933395753727609,0.17196110368142,0.733456057390695,96
96,0.933765701287922,0.171835744563073,1554868073.0179,760.708884000778,0.730104318752838,0.933258220736429,0.172426319249632,0.734249531856686,97
97,0.933843288028076,0.171670279141853,1554868081.01539,768.706374168396,0.730802598432983,0.933078362972616,0.172634997812468,0.733075189647019,98
98,0.933719855560446,0.171850784255027,1554868088.67225,776.363233089447,0.729935038818493,0.933263509516889,0.172038728105052,0.731773891522792,99
99,0.933462407440184,0.171751188679515,1554868096.46149,784.152473211289,0.728644279395256,0.932686916941572,0.172594532282126,0.745231218470741,100


==> explainablerdfsresults/baseline_training.txt <==
epoch,acc,loss,time,time_delta,true_acc,val_acc,val_loss,val_true_acc,iteration
0,0.813502894076172,0.72745437707418,1554867324.45095,12.1419310569763,0.404875261853624,0.920430380069839,0.249691315612249,0.665852032883474,1
1,0.92165160790332,0.239225836596413,1554867332.3097,20.000687122345,0.652531792872138,0.928449763293176,0.199348319242534,0.726092614351021,2
2,0.927114413455754,0.209440281487552,1554867340.50714,28.1981201171875,0.686345458006737,0.9325758311463,0.18400429058246,0.728282603867699,3
3,0.9295231241813,0.196204237610107,1554867348.30539,35.9963750839233,0.699930172020634,0.933014885161004,0.180410690762896,0.730758244201593,4
4,0.929664190241465,0.191175863055973,1554867356.04424,43.7352230548859,0.701559491325175,0.932507060146356,0.17828925528427,0.743231662816442,5
5,0.930852677108305,0.187946035721613,1554867363.92115,51.6121361255646,0.707674728609246,0.932708076567766,0.177092833465936,0.745167740508732,6
6,0.930965530534082,0.185957761556014,1554867372.07424,59.7652192115784,0.710869887228601,0.932914377942544,0.176506827475173,0.731519979698404,7
7,0.931057224255469,0.184500771647493,1554867379.75947,67.4504520893097,0.709938847625646,0.932607568672044,0.176407310138954,0.74437426604274,8
8,0.931536849417495,0.183112040136862,1554867387.85518,75.5461621284485,0.713176326213768,0.932776840980495,0.176197347312349,0.730916939099521,9
9,0.931053695539168,0.182696215307209,1554867395.64156,83.332542181015,0.711949046753771,0.932972566054285,0.174341720465792,0.732091281309189,10
10,0.93225629066361,0.180991659947415,1554867403.37923,91.0702161788941,0.717112084460593,0.933348144048904,0.175310871843216,0.733106928625658,11
11,0.932150489625501,0.180875434631553,1554867411.21014,98.9011261463165,0.716879324584448,0.932803293019387,0.174294871921582,0.731393023774387,12
12,0.932319771003959,0.179779506179431,1554867419.38271,107.073691129684,0.71969360332977,0.932671046483656,0.174456257151873,0.729583901996655,13
13,0.932139909365297,0.179416197340425,1554867427.31021,115.001188993454,0.718699083771142,0.933157711775629,0.173932496092822,0.73202780334718,14
14,0.932090536374462,0.178831040583643,1554867435.17764,122.868623018265,0.717556444286516,0.932983145794548,0.174066813296409,0.728695210594745,15
15,0.932221022781076,0.178570000440398,1554867442.8261,130.517082214355,0.718254723970444,0.933321696272216,0.174503041938012,0.734598660621723,16
16,0.932390303288022,0.178319096382683,1554867450.70604,138.397024154663,0.7184028439141,0.932411845293298,0.175086008696319,0.742374710388441,17
17,0.932559583478398,0.177849068947941,1554867458.79804,146.489022016525,0.720793922849413,0.932194960109016,0.174695436995058,0.719776557596998,18
18,0.932764129051542,0.177491247443966,1554867466.7225,154.413488149643,0.720836242847188,0.93241184572841,0.173931852673101,0.743485574632316,19
19,0.932520790297506,0.177003688722607,1554867474.62681,162.317798137665,0.720645802923414,0.933004305517223,0.17492233397665,0.730345637484007,20
20,0.93268301520316,0.177108698239121,1554867482.22577,169.916758060455,0.721767282421135,0.932607569156342,0.172937598605715,0.743549052598109,21
21,0.932453782885504,0.176632391990635,1554867489.90926,177.600242137909,0.719482003426657,0.932681624432393,0.173051561247819,0.743898181363145,22
22,0.932711230536588,0.176557167560015,1554867497.75145,185.442437171936,0.721534522519765,0.932898508114593,0.173367536530127,0.729583901996655,23
23,0.932411463653298,0.176560336978417,1554867505.61737,193.308358192444,0.720582322955129,0.932835030641612,0.173728060154057,0.728504776722907,24
24,0.932263344714845,0.176493676060113,1554867513.35551,201.046498060226,0.720540002969966,0.932697495858906,0.17326285320768,0.730472593393836,25
25,0.932584269002035,0.176516056817216,1554867521.41422,209.105202198029,0.721005522743696,0.93246474239605,0.172816350046356,0.742184276521333,26
26,0.932506682076479,0.175713008584937,1554867529.10989,216.800877094269,0.720942042780456,0.932665756638117,0.173641671669246,0.744596438893218,27
27,0.932594851072109,0.175708755765659,1554867536.83668,224.527665138245,0.721513362541688,0.933157710177066,0.172990430310214,0.731710413565513,28
28,0.932393829518431,0.175375154183863,1554867544.56888,232.259865045547,0.721534522510937,0.932972565812136,0.17304932262869,0.729679118932574,29
29,0.932943990787319,0.175108072508766,1554867552.56924,240.260221004486,0.722740641980244,0.933168291128075,0.173739620646781,0.733456057390695,30
30,0.932820556074694,0.175166527455599,1554867560.28965,247.980633020401,0.723311961759133,0.933274087562108,0.172700800344272,0.732821277817901,31
31,0.932887562475186,0.175046508132222,1554867568.08016,255.771143198013,0.722444402123202,0.932935539263782,0.174133868311793,0.732059542330549,32
32,0.933201435745669,0.174974782801141,1554867576.15169,263.84267616272,0.724412281253551,0.933163000991201,0.172745738129896,0.732249976207117,33
33,0.933159115015117,0.174785474620228,1554867583.98407,271.675050020218,0.724708521123206,0.933152421396606,0.172590447561083,0.732249976202387,34
34,0.933187329976481,0.174729591730513,1554867591.97457,279.665558099747,0.724243001344431,0.932210831923346,0.173032265494074,0.727489129401708,35
35,0.933130901509217,0.174596381091522,1554867599.64202,287.333007097244,0.724010241446845,0.932522930265642,0.172451033779171,0.743739486469947,36
36,0.932965149157324,0.174497514290282,1554867607.80443,295.495415210724,0.721936562342868,0.932660466646911,0.172483916377357,0.742914273025315,37
37,0.932630115357604,0.174297298101816,1554867615.55497,303.245953083038,0.723396601691622,0.932782134603939,0.172447113687416,0.745485130299858,38
38,0.933092109107767,0.17386896460829,1554867623.50034,311.191321134567,0.724623881176843,0.932961986071872,0.172302779533281,0.730948678078161,39
39,0.933243755242735,0.173719797195519,1554867631.41914,319.110127210617,0.725724200676307,0.933051914469481,0.172428623674696,0.720443076148431,40
40,0.93319438213965,0.173845151982625,1554867639.11402,326.805003166199,0.725195200916634,0.932713365444707,0.172177950296822,0.743485574645559,41
41,0.932908722859381,0.174041903735458,1554867646.99681,334.687798023224,0.724116041404077,0.932671045999357,0.172014513870874,0.744437744004749,42
42,0.93313795597792,0.173788396917625,1554867655.1094,342.800387144089,0.724454601238714,0.93323176739031,0.172385150930453,0.731773891522792,43
43,0.933307234831388,0.173749127547219,1554867662.92848,350.619464159012,0.726697560268208,0.932665760124687,0.172122559187946,0.729901291783052,44
44,0.933360135919259,0.1736736903296,1554867670.50952,358.20049905777,0.724772001107887,0.932649887971726,0.172410623712345,0.728885644466582,45
45,0.933257863192596,0.173271603147014,1554867678.58161,366.272597074509,0.72602044055479,0.933263507337546,0.172375890163586,0.732726060881982,46
46,0.93327196913205,0.173298959151926,1554867686.26057,373.951557159424,0.725301000866298,0.933274086109212,0.172392232084084,0.723140889332803,47
47,0.932972202782262,0.173370269667648,1554867693.83419,381.525177001953,0.724073721411346,0.933051913016586,0.172677420614848,0.732662582924703,48
48,0.933261389597056,0.173379989125743,1554867701.46305,389.154034137726,0.727438159934777,0.932475324315656,0.172448749086428,0.727393912470518,49
49,0.933120324228047,0.173043988969371,1554867709.1364,396.827381134033,0.725279840862996,0.93332169506147,0.172310985357338,0.732694321903343,50
50,0.933603475818496,0.172949410928156,1554867716.8471,404.538088083267,0.727861359739741,0.933078363118284,0.172474873942037,0.731361284795747,51
51,0.933413035211134,0.172913471760592,1554867724.65509,412.346074104309,0.727311199972982,0.932713365686857,0.174046551810075,0.745199479492101,52
52,0.933430668797363,0.173102310396169,1554867732.31641,420.007393121719,0.727226560010224,0.933078363699064,0.17229514056629,0.729520424039376,53
53,0.933014523512814,0.17323459321109,1554867740.16907,427.860055208206,0.725025920979766,0.93275039480237,0.17237249768181,0.743009489961235,54
54,0.9335364672676,0.173200691921809,1554867747.85051,435.541491985321,0.727924839720638,0.932930248691796,0.172569180516184,0.732281715176297,55
55,0.933219068369577,0.173168585245626,1554867755.34459,443.035571098328,0.726485960362574,0.933051914469481,0.172221225268552,0.723172628311442,56
56,0.933360135867549,0.172856049461329,1554867763.22137,450.912357091904,0.726570600303891,0.933379883027544,0.171930200056003,0.733456057390695,57
57,0.933003942960004,0.172883951661953,1554867770.9394,458.630383014679,0.725279840884437,0.932993726019109,0.172497786236501,0.732281715181027,58
58,0.933236703509647,0.17281681056296,1554867778.57404,466.265027999878,0.726549440308156,0.933353434524408,0.172486419931348,0.733138667604298,59
59,0.933324868101048,0.172548831587541,1554867786.0905,473.78148317337,0.727438159938561,0.933078363214765,0.172097170118732,0.732567365988784,60
60,0.93339892969167,0.172435486609161,1554867793.9059,481.596880197525,0.728136439614922,0.933242348583468,0.173031353997228,0.732757799860622,61
61,0.933451829427498,0.172601340723067,1554867801.90649,489.59747505188,0.726888000168019,0.933020176362956,0.172159365022989,0.732535627005415,62
62,0.933458881767239,0.172437395923584,1554867809.45655,497.147536039352,0.727882519717818,0.932676337346977,0.172282325122147,0.744310788085461,63
63,0.933356609497142,0.172650380016998,1554867817.12175,504.812732219696,0.727903679738777,0.932618146813744,0.17194486690664,0.744691655833866,64
64,0.933233174851362,0.172573573409183,1554867825.04761,512.738596200943,0.727141920068906,0.933305827993642,0.173566577716,0.732281715181027,65
65,0.933494149086001,0.172529460558203,1554867832.48885,520.179829120636,0.727776719773198,0.932877350329112,0.171750223713812,0.736122131601156,66
66,0.933377770654473,0.1724612366292,1554867840.46593,528.15691614151,0.726972640121948,0.933062492514699,0.173070573827005,0.733360840454776,67
67,0.93351178274286,0.172608304457985,1554867848.31193,536.002915143967,0.727205400044759,0.932850902068126,0.17228161343811,0.721014377763945,68
68,0.933370715610647,0.172701983610355,1554867855.98098,543.671960115433,0.727543959870568,0.933311114110461,0.172165285126115,0.733170406582938,69
69,0.933557628902939,0.17209263154973,1554867863.72422,551.415205001831,0.727586279860776,0.93243829500718,0.17271538804996,0.743929920341785,70
70,0.933109741862844,0.1722003143957,1554867871.23014,558.921124219894,0.728030639674086,0.932517641678144,0.172328086419331,0.744215571141029,71
71,0.933215543744718,0.172354641259782,1554867879.14682,566.837807178497,0.727522799879878,0.932882640804616,0.172441954494609,0.74624686578721,72
72,0.933494150712993,0.172349042325746,1554867887.20751,574.898498058319,0.728855879314764,0.932570541009426,0.172389883643675,0.744628177876587,73
73,0.933201436494842,0.172162021112679,1554867894.98788,582.678858995438,0.727036120095278,0.932840322570012,0.172626056763878,0.746088170894012,74
74,0.933413036466061,0.172472325831582,1554867902.95064,590.641622066498,0.728305719553051,0.933279377553314,0.172962951406467,0.730440854419926,75
75,0.933589368346642,0.172165148094034,1554867910.73073,598.421717166901,0.729194439140573,0.932909090034199,0.173058948030618,0.727933475107392,76
76,0.933536468668831,0.172647681905717,1554867918.58115,606.272136211395,0.729257919134083,0.933178870771856,0.171998038325643,0.732408671090856,77
77,0.933744542905305,0.172294628724767,1554867926.02544,613.716428041458,0.728855879289539,0.932755683098532,0.172431374708943,0.745897737017444,78
78,0.933384822533863,0.172380872471073,1554867933.52384,621.214828014374,0.727840199765447,0.932739812979246,0.17268804323349,0.743453835666919,79
79,0.93341303472682,0.172221149618862,1554867941.4572,629.148193120956,0.727628599842155,0.932983146036697,0.173062871462329,0.732440410074225,80
80,0.933462410294356,0.172411331086837,1554867949.27088,636.961863040924,0.728242239563325,0.932586409917966,0.172709636316193,0.742628622217558,81
81,0.933039209856253,0.172393038576298,1554867956.66197,644.352953195572,0.727903679708507,0.932628725827559,0.172329142293848,0.729266512210258,82
82,0.933398926816057,0.172028570089319,1554867964.40125,652.092230081558,0.727967159680576,0.93285090085738,0.172422365078216,0.746564255573607,83
83,0.933624637320144,0.172112226862054,1554867972.25733,659.948312044144,0.729109799177815,0.932951407300206,0.172434645401027,0.746818167402724,84
84,0.933554103738271,0.172115207927968,1554867979.82266,667.513641119003,0.729659958957186,0.932983145794548,0.172081515946391,0.732630843946063,85
85,0.933589369547337,0.172092619264998,1554867987.80095,675.491936206818,0.729321399101107,0.933020175248692,0.172163618750924,0.746913384338643,86
86,0.933765702755998,0.172076494930641,1554867995.44035,683.131336212158,0.729194439170843,0.933205319855771,0.172104602433145,0.732376932116946,87
87,0.933335449485011,0.172013923614412,1554868002.99593,690.686908006668,0.727184240046502,0.932919668418048,0.172281866158625,0.746310343731247,88
88,0.933698696047764,0.171730458869795,1554868010.71111,698.402096986771,0.729384879073176,0.93280858116988,0.173103885927858,0.746056431915372,89
89,0.933875028285275,0.171731251881222,1554868018.52463,706.215615034103,0.729152119159194,0.93269749556757,0.172841765978996,0.745262957436138,90
90,0.933427143283334,0.171909143327443,1554868026.23773,713.928711175919,0.729236759142132,0.933178872079084,0.172812828134892,0.732281715181027,91
91,0.933663428643238,0.171811056456429,1554868033.98636,721.677340984344,0.729321399109935,0.933231769085354,0.172069881611407,0.732472149052865,92
92,0.933631690226178,0.171809284709656,1554868041.908,729.598982095718,0.728496159473041,0.933110103162002,0.172530775309388,0.730631288291764,93
93,0.933589368940683,0.17178468773251,1554868049.75263,737.443610191345,0.728707759354712,0.93291437891114,0.172565301697624,0.731139111954728,94
94,0.933539995596703,0.172085576982019,1554868057.51328,745.204267024994,0.72819991958699,0.933099523663888,0.172232920050973,0.731393023779116,95
95,0.933388349513446,0.171650780391475,1554868065.48866,753.17964720726,0.728115279628016,0.933395753727609,0.17196110368142,0.733456057390695,96
96,0.933765701287922,0.171835744563073,1554868073.0179,760.708884000778,0.730104318752838,0.933258220736429,0.172426319249632,0.734249531856686,97
97,0.933843288028076,0.171670279141853,1554868081.01539,768.706374168396,0.730802598432983,0.933078362972616,0.172634997812468,0.733075189647019,98
98,0.933719855560446,0.171850784255027,1554868088.67225,776.363233089447,0.729935038818493,0.933263509516889,0.172038728105052,0.731773891522792,99
99,0.933462407440184,0.171751188679515,1554868096.46149,784.152473211289,0.728644279395256,0.932686916941572,0.172594532282126,0.745231218470741,100


==> explainablerdfsresults/full_model_training.txt <==
epoch,acc,loss,time,time_delta,true_acc,val_acc,val_loss,val_true_acc,iteration
0,0.861655980419847,0.549924795443334,1554865290.40902,18.3399331569672,0.536151844096972,0.968636600421922,0.113006098505869,0.817723045670499,1
1,0.971885426571054,0.098086823385192,1554865307.03575,34.9666650295258,0.838062591256244,0.977967859063663,0.065955203758065,0.872028438128645,2
2,0.977461083310576,0.069838143342017,1554865323.00089,50.9318110942841,0.868765737746859,0.979549520038115,0.055768208484053,0.882153172301456,3
3,0.979259681763713,0.059726003954732,1554865338.98809,66.9190051555634,0.879176453153532,0.980745018580369,0.04950400916417,0.888532707008029,4
4,0.980434062215613,0.053480793897148,1554865354.4488,82.3797211647034,0.885820690230068,0.982368999932825,0.045923563363331,0.897959183686712,5
5,0.981340414887394,0.049853772802791,1554865370.09818,98.0290970802307,0.891385767785217,0.982681098214583,0.042112836017569,0.902116989865807,6
6,0.982084542031733,0.046594815198377,1554865385.77757,113.70849108696,0.895448486019062,0.983151892660822,0.040485293355929,0.901260037442536,7
7,0.982722868951458,0.043677144302079,1554865401.49222,129.423138141632,0.899363084271414,0.984865797507364,0.038120333346174,0.912876503624654,8
8,0.98322012684712,0.041741525127066,1554865416.93724,144.868157148361,0.902388962961468,0.985579921620967,0.036201255532395,0.917859523271082,9
9,0.983752654304017,0.039736333276175,1554865432.36796,160.29888010025,0.905414841608641,0.984225727604735,0.036818951882544,0.910432602282642,10
10,0.984521467682067,0.037981038470556,1554865448.21472,176.145639181137,0.909477559824829,0.987341436872662,0.033155957273007,0.927825562563937,11
11,0.984588472373587,0.037707472698859,1554865464.28379,192.214703083038,0.910006559609726,0.985659272699804,0.033658296658231,0.91706604880509,12
12,0.985166846862076,0.036049541345063,1554865479.88344,207.814358234405,0.913349838133639,0.986801874381455,0.032953619071376,0.923636017396744,13
13,0.985769907461936,0.034939337836233,1554865495.32239,223.253305196762,0.916671956650466,0.986870643309888,0.03138250882717,0.926619481385089,14
14,0.985879232832298,0.034123153464792,1554865510.59499,238.525903224945,0.91737023636088,0.984749419783692,0.03402131952819,0.912622591808779,15
15,0.986348280420547,0.034055927837442,1554865526.02081,253.951729059219,0.920501914970329,0.989351573780656,0.029103798349856,0.938362903495008,16
16,0.986683310754396,0.032372620724666,1554865541.2967,269.227616071701,0.921940794337222,0.988002666547153,0.029211148231598,0.929856857210119,17
17,0.98703245258974,0.031134016215954,1554865555.8433,283.774217128754,0.924353033297277,0.98893896705834,0.028417985660503,0.935950741118394,18
18,0.987928225311581,0.030013499040653,1554865570.8458,298.776714086533,0.928987071245689,0.986463325271551,0.038740970079118,0.919795600990803,19
19,0.987653144683443,0.030289589748612,1554865586.39366,314.324577093124,0.927569351860657,0.987896869785841,0.02846165819846,0.929825118240938,20
20,0.987914120002743,0.029339989480116,1554865602.39417,330.325087070465,0.929367951081885,0.990668741152053,0.0257936146782,0.945313739817096,21
21,0.988242097753433,0.028909989872478,1554865618.41106,346.341979026794,0.931187710277407,0.98998106200583,0.025632738581006,0.941092455644777,22
22,0.987931752142338,0.029893264730035,1554865634.80161,362.732530117035,0.929114031180998,0.987992085995312,0.029666941174064,0.931443806151561,23
23,0.988665297948118,0.027872530259481,1554865651.06041,378.991324186325,0.933155589402712,0.990816852672751,0.024761309831629,0.94582156347533,24
24,0.988764045589572,0.027452178555546,1554865666.71891,394.649823188782,0.934319388899469,0.991171274576933,0.024875871109628,0.947662424236431,25
25,0.989226036784475,0.026861354553402,1554865682.28764,410.218558073044,0.936689307869317,0.990457146104645,0.024708281368203,0.943472879055995,26
26,0.988672352087639,0.027193637612035,1554865698.1753,426.106213092804,0.933536469247737,0.991150115338556,0.024057771173507,0.94778938015099,27
27,0.989321258628123,0.026390752140156,1554865714.34469,442.27560210228,0.937239467605806,0.990991419961059,0.023475077473469,0.947122861599557,28
28,0.989554017557081,0.025566149507722,1554865729.76074,457.691651105881,0.938487907056492,0.990996708741519,0.023240152766066,0.9468372107918,29
29,0.989268357953936,0.026425778740479,1554865745.1952,473.12611913681,0.936879747776695,0.99058939176826,0.024811201519217,0.94394896373559,30
30,0.990061857223904,0.024847471271004,1554865760.74582,488.676735162735,0.941175225895513,0.990838014816918,0.023389883202901,0.946519821005403,31
31,0.990157077614611,0.024391413382787,1554865776.14849,504.079410076141,0.941767705613381,0.99131938900342,0.02306073435843,0.9486780715529,32
32,0.98985378468379,0.025168730365378,1554865791.52527,519.456187009811,0.940286506265108,0.991345839928048,0.023021180785349,0.949281112147054,33
33,0.989878470104005,0.024745494503831,1554865807.16549,535.096408128738,0.940392306231169,0.990266715380746,0.023335352690946,0.942393753782246,34
34,0.990093598075145,0.024010261654947,1554865822.71138,550.642300128937,0.941704225653924,0.991790184176108,0.021783426117393,0.95162979656639,35
35,0.990231139738734,0.023832163492281,1554865838.25237,566.183292150497,0.942402505359294,0.991393447185261,0.022421581167485,0.949408068061613,36
36,0.990555591743328,0.023364804355461,1554865853.71577,581.64668917656,0.944264584527366,0.991097215184346,0.022157077617277,0.947281556492755,37
37,0.990396891328842,0.023245534027321,1554865869.25358,597.184498071671,0.943248904974266,0.992049387207177,0.020922801387852,0.952867616733336,38
38,0.990636704933346,0.022574228534152,1554865884.55362,612.484536170959,0.94462430436909,0.991980617321498,0.021237591279464,0.952455010011021,39
39,0.990721344566922,0.022689438415319,1554865899.82835,627.759271144867,0.945195624113925,0.990520625212133,0.022768945257647,0.943726790862411,40
40,0.990897677553606,0.022264737611119,1554865915.14163,643.072547197342,0.946084343722889,0.991959457356674,0.021209858858285,0.952328054096462,41
41,0.990809511302421,0.022365242586933,1554865930.69691,658.627831220627,0.945703463890476,0.991525693575324,0.021639330223873,0.94963024091209,42
42,0.991031690074596,0.022192815288331,1554865946.5347,674.465621232987,0.946951903341162,0.992335037530636,0.020669921090932,0.95448630464396,43
43,0.991130437076605,0.021711030983143,1554865962.2823,690.213213205338,0.947459743130325,0.991880112815865,0.021129557321826,0.951725013502308,44
44,0.991183337860519,0.022020067890766,1554865977.13937,705.070286035538,0.947861782953428,0.992028227726651,0.020917492258169,0.952931094690616,45
45,0.991394936424201,0.020913864978885,1554865992.53531,720.466230154038,0.949025582419915,0.991388156951906,0.02125632701278,0.949249373168414,46
46,0.991437257968249,0.02080418806989,1554866008.08084,736.011758089066,0.949131382385976,0.992139313909741,0.020404516130432,0.953375440391571,47
47,0.990788349593931,0.022806387582748,1554866023.74438,751.675300121307,0.945343744039924,0.992012355331541,0.020870082441401,0.952708921840138,48
48,0.99119038942334,0.021783188535318,1554866039.48878,767.419695138931,0.948009902892039,0.992081125943668,0.020943761822039,0.953058050605174,49
49,0.990742504292753,0.022884199264174,1554866054.8028,782.733720064163,0.945470703984062,0.991610329075936,0.021193476762009,0.950455454356722,50
50,0.991828717796006,0.020189332160861,1554866070.09186,798.022779226303,0.951480141339909,0.991927718862333,0.02013170311525,0.952645443882859,51
51,0.991881617340127,0.01981569877675,1554866085.54104,813.471957206726,0.951776381209564,0.991933009918617,0.019973249024789,0.952010664296823,52
52,0.992075583435033,0.019707977099078,1554866101.48633,829.417243003845,0.952792060784106,0.992181630933599,0.020299892712657,0.953978480985725,53
53,0.992005049704335,0.019700369510776,1554866116.71075,844.641664028168,0.952559300865079,0.992456701516795,0.019235915115544,0.955533690939069,54
54,0.992121431002648,0.019640514713533,1554866131.77905,859.709970235825,0.953130620638923,0.99246199175015,0.019324724239236,0.95540673502451,55
55,0.991754655077842,0.020186958488962,1554866147.34839,875.279304027557,0.951205061469773,0.99236148627592,0.019672973263791,0.954708477494437,56
56,0.991856929988962,0.020274148365938,1554866162.79283,890.723746061325,0.951649421290651,0.991298231702237,0.022822181660896,0.949503284997532,57
57,0.991458417042021,0.021293737197246,1554866178.4908,906.421719074249,0.949533422196465,0.992509600944557,0.019325011663881,0.955501951960429,58
58,0.992160223236353,0.019349675667656,1554866194.27623,922.207150220871,0.953511500467552,0.992356196042565,0.019396602703319,0.95445456566532,59
59,0.992220177081433,0.018989243396502,1554866210.09781,938.028722047806,0.953765420355827,0.992530760667232,0.019207171549226,0.955628907874988,60
60,0.992484677772243,0.018748514328216,1554866226.1694,954.100316047668,0.955288939685479,0.992213370880836,0.019944304340473,0.953788047113887,61
61,0.992449410529155,0.018761803424858,1554866242.24914,970.180054187775,0.955077339778583,0.992647135872931,0.018933100689189,0.956168470511862,62
62,0.992431776129429,0.018848236032973,1554866257.45405,985.384967088699,0.954908059831625,0.992562499742353,0.019014488338545,0.955660646840385,63
63,0.992526996190954,0.018238954792375,1554866273.00038,1000.93129515648,0.955542859561142,0.99257836961949,0.018863661994186,0.955882819704105,64
64,0.992604584390355,0.018216601215194,1554866288.41433,1016.34524321556,0.956029539350786,0.992461992960896,0.0191144526801,0.955692385832267,65
65,0.992209596976361,0.019003728496672,1554866304.09447,1032.02538609505,0.953850060305973,0.991049608895729,0.025349892037752,0.946932427727719,66
66,0.99286555588055,0.018071614489418,1554866320.26182,1048.19273400307,0.957341458769758,0.992800541259222,0.018875855647746,0.957184117828331,67
67,0.992692749614896,0.017958908438329,1554866335.91606,1063.84697318077,0.956452739173407,0.992737064270539,0.018485643684646,0.956581077234178,68
68,0.992745649217033,0.017858443448886,1554866351.30164,1079.2325592041,0.956748979021621,0.992731773795035,0.018807645615783,0.956771511106015,69
69,0.992706856596129,0.017535348293096,1554866367.33097,1095.26188921928,0.956473899151484,0.992509600944557,0.018496950442086,0.955343257067231,70
70,0.992692751119547,0.018467069652228,1554866382.61698,1110.5478951931,0.956727819039759,0.992329747055131,0.019479747604577,0.95445456566532,71
71,0.992703331495785,0.018156263848249,1554866398.06433,1125.99525213242,0.956537379114725,0.99268945556043,0.018519519538432,0.956549338255538,72
72,0.993045417422096,0.017252485176201,1554866413.65191,1141.58282423019,0.958547578242849,0.992795252720911,0.01848191923986,0.957184117828331,73
73,0.993066577839083,0.016907795163465,1554866429.21606,1157.14698219299,0.958611058223747,0.992546628703657,0.018649368645661,0.955565429917708,74
74,0.993182956283224,0.016923846514444,1554866444.26484,1172.19575715065,0.959415137848511,0.992271559331207,0.020964562124315,0.95442282668668,75
75,0.993084209390943,0.017073603415642,1554866459.35123,1187.28214621544,0.95890729807196,0.992340326795394,0.01890901065644,0.95448630464396,76
76,0.992957248478178,0.017270002937977,1554866474.8458,1202.77671504021,0.957955098490928,0.991784893700603,0.021830582690862,0.951312406779993,77
77,0.992957249020508,0.017521259438629,1554866490.33611,1218.26703214645,0.95808205846029,0.99278467249635,0.018287354242952,0.957025422935133,78
78,0.993140635920952,0.016811605972321,1554866506.12046,1234.05138111115,0.959055418015616,0.992901048670645,0.018236132189428,0.957691941486566,79
79,0.993443929013211,0.016218700873612,1554866521.76683,1249.69774317741,0.960917497196301,0.992768802038433,0.018679722858804,0.956834989063295,80
80,0.99316884956685,0.016895501735652,1554866537.34048,1265.27140021324,0.959372817888572,0.992990976341806,0.01807273371404,0.95829498208072,81
81,0.993108897387859,0.016712541408383,1554866552.57624,1280.50716018677,0.958886138090099,0.993065032586453,0.017893980924927,0.958707588803035,82
82,0.993436875635475,0.016298090486602,1554866567.87348,1295.8043961525,0.961023297153533,0.992895759163738,0.018312134107843,0.957628463529286,83
83,0.993359290128807,0.016544560170561,1554866583.25107,1311.18199014664,0.960367337450984,0.993096770838645,0.018197548586902,0.958739327781675,84
84,0.993415715638479,0.016348770257557,1554866598.58774,1326.5186522007,0.960748217270784,0.993075614263909,0.018012788019866,0.958771066760315,85
85,0.992756230232716,0.018261975636612,1554866613.97285,1341.90377116203,0.956727819052372,0.990377799566105,0.025658190514183,0.943314184140095,86
86,0.992555208274182,0.018886388758018,1554866629.47434,1357.40525317192,0.9556274995239,0.993186698509806,0.017654535689895,0.959374107354468,87
87,0.993151216781503,0.016708803247564,1554866645.06583,1372.99674201012,0.959224697932304,0.99300684437823,0.018198289361416,0.95829498208072,88
88,0.993549729076387,0.015666114382759,1554866660.47885,1388.40976810455,0.961361857013395,0.992964526240108,0.01782157427381,0.958104548195639,89
89,0.993666109296345,0.015591647916996,1554866675.6203,1403.55121517181,0.962229416610228,0.992768801311985,0.018501189537967,0.956898467020574,90
90,0.993563836005909,0.01597932971303,1554866691.72166,1419.65257620811,0.961531136938912,0.993059744386773,0.017686800721215,0.958580632875234,91
91,0.993549730045014,0.015635249835432,1554866707.32147,1435.25238704681,0.961552296929601,0.993012134853735,0.01841839212665,0.958326721059359,92
92,0.993789542894039,0.015357025392161,1554866722.81028,1450.74119615555,0.962906536321124,0.993165541208622,0.01767393744297,0.95921541246127,93
93,0.993722535400057,0.015535996482864,1554866738.46299,1466.3939101696,0.962483336498503,0.993054453814787,0.018524500829266,0.958675849824396,94
94,0.993415715263893,0.0161927576959,1554866753.56672,1481.49763917923,0.960727057292707,0.99291162792661,0.018672792330719,0.957945853315683,95
95,0.993514462963364,0.01597405445585,1554866769.34076,1497.2716782093,0.961319537032016,0.992948656654306,0.018279468188547,0.958041070251602,96
96,0.993644947742986,0.015855222620841,1554866784.7042,1512.63511514664,0.962017816724773,0.992948657865052,0.018277571868994,0.957977592294323,97
97,0.993447457400331,0.016397431113332,1554866800.4661,1528.39701223373,0.960875177214922,0.993001555113472,0.018082334429934,0.958199765144801,98
98,0.993567361164271,0.015663268554327,1554866816.014,1543.94492316246,0.961573456920291,0.992980395875095,0.01828911679435,0.95826324310208,99
99,0.993687268854431,0.015269449890965,1554866831.37255,1559.30346918106,0.962208256640979,0.993054452604041,0.018057383904845,0.958580632888477,100


==> explainablerdfsresults/full_model_training_scholarly.txt <==
epoch,acc,loss,time,time_delta,true_acc,val_acc,val_loss,val_true_acc,iteration
0,0.867646123,0.572668073,1567705429,99.10204172,0.339853511,0.963873748,0.169868341,0.747135316,1
1,0.962302741,0.150107038,1567705522,191.6263263,0.721879947,0.973748147,0.086132634,0.808556142,2
2,0.974519332,0.087710279,1567705615,284.9092717,0.7983148,0.98135452,0.060067366,0.836594996,3
3,0.981004937,0.064339714,1567705708,377.2331419,0.832414596,0.983776328,0.056607091,0.85812483,4
4,0.984322248,0.052935854,1567705799,468.5010107,0.856061762,0.98797083,0.041713682,0.888631389,5
5,0.987417425,0.043960968,1567705887,556.7275314,0.886256128,0.990305614,0.033127193,0.911012403,6
6,0.989892295,0.036124594,1567705974,643.7790697,0.911696263,0.991354686,0.029568021,0.925711343,7
7,0.991391999,0.030258845,1567706061,730.7775674,0.926645622,0.993479655,0.0228671,0.944752013,8
8,0.992201458,0.026791307,1567706148,817.6273878,0.93404162,0.994326065,0.020160338,0.953399711,9
9,0.99293621,0.023781178,1567706235,904.4123664,0.940312244,0.994386864,0.019527222,0.954086377,10
10,0.993437701,0.021636485,1567706321,990.3341618,0.94514277,0.994675955,0.017893708,0.9580204,11
11,0.993719839,0.02058564,1567706406,1075.647098,0.947760696,0.995183803,0.016880225,0.962233381,12
12,0.994118409,0.018848638,1567706491,1161.093672,0.950440613,0.995346527,0.015642772,0.962548102,13
13,0.994263055,0.018194148,1567706578,1247.970668,0.952600759,0.995640984,0.015084321,0.964043031,14
14,0.994486381,0.017453843,1567706665,1334.66561,0.954012246,0.995576608,0.014807871,0.964965738,15
15,0.994693415,0.016765044,1567706751,1421.002476,0.955876743,0.99583232,0.013934125,0.96613164,16
16,0.994866275,0.016048886,1567706837,1506.565002,0.957240544,0.995928883,0.01381252,0.967247471,17
17,0.995012112,0.015401314,1567706923,1592.387265,0.958618651,0.99602306,0.013197338,0.967833999,18
18,0.995293456,0.014075286,1567707009,1679.066138,0.960349629,0.995966434,0.01321559,0.968499206,19
19,0.995183779,0.014518228,1567707096,1765.2312,0.959934766,0.996012331,0.013057566,0.967662332,20
20,0.995443268,0.013683874,1567707182,1851.184933,0.961899403,0.996258506,0.012396031,0.969514899,21
21,0.995530691,0.01325375,1567707268,1937.943012,0.962562229,0.996195323,0.012407895,0.968756706,22
22,0.995552546,0.013116238,1567707355,2024.176461,0.96288649,0.996291289,0.01205241,0.969743788,23
23,0.995752824,0.012576164,1567707442,2111.621067,0.964345662,0.996459976,0.011859263,0.971281633,24
24,0.99569282,0.012870723,1567707529,2198.26416,0.963844965,0.996456995,0.012005302,0.971045592,25
25,0.99587323,0.012208049,1567707616,2285.685482,0.965342285,0.996409906,0.011739735,0.970881078,26
26,0.995548969,0.013145387,1567707703,2372.749683,0.962013848,0.995460973,0.013147245,0.959479565,27
27,0.995830314,0.012116796,1567707790,2459.436619,0.964860663,0.996520178,0.011582891,0.972404618,28
28,0.996079867,0.011243126,1567707877,2546.801723,0.967025578,0.996579784,0.011215537,0.972776562,29
29,0.996061587,0.011265844,1567707964,2633.287839,0.966944513,0.996680518,0.011203937,0.973570519,30
30,0.996038142,0.011575341,1567708051,2720.183638,0.96679192,0.996635219,0.01114281,0.972891006,31
31,0.996087417,0.011432108,1567708137,2806.965011,0.967097106,0.996552961,0.011299242,0.972190035,32
32,0.996303193,0.010785472,1567708224,2893.786106,0.968718408,0.996840264,0.010768224,0.974385935,33
33,0.996298424,0.010533583,1567708311,2981.028672,0.968599195,0.996782446,0.010874635,0.974078366,34
34,0.996272992,0.010943308,1567708399,3068.167655,0.968780399,0.996834899,0.010542018,0.973906699,35
35,0.995982907,0.012021351,1567708486,3155.323215,0.96604326,0.996806884,0.010859196,0.974207116,36
36,0.99629763,0.010861979,1567708572,3241.888796,0.968761325,0.99686053,0.010487269,0.974879476,37
37,0.99650824,0.010145804,1567708659,3328.731277,0.970473229,0.996905235,0.010452789,0.974636282,38
38,0.996513009,0.010073092,1567708747,3416.142756,0.970559063,0.996663829,0.011278815,0.973663505,39
39,0.996380681,0.010605214,1567708833,3503.092741,0.969538597,0.996601839,0.011683826,0.972297326,40
40,0.996482808,0.010222393,1567708921,3590.186185,0.970110821,0.996936826,0.010389878,0.975015378,41
41,0.996333791,0.010803367,1567709007,3676.613893,0.969090354,0.996449246,0.012926318,0.972404618,42
42,0.996497908,0.010252041,1567709094,3763.297637,0.97033971,0.997004182,0.010409718,0.976159821,43
43,0.996635401,0.009881103,1567709181,3850.925533,0.971703512,0.996989281,0.01012375,0.975773572,44
44,0.996655667,0.009771079,1567709269,3938.545895,0.971803651,0.996893314,0.010441349,0.975437392,45
45,0.996415651,0.010649482,1567709355,4024.763127,0.969686421,0.99706498,0.010185105,0.97613121,46
46,0.996654872,0.009614707,1567709442,4111.777854,0.971760734,0.997057231,0.010212328,0.976674821,47
47,0.996697391,0.009492039,1567709529,4198.558758,0.971646289,0.997245587,0.009713558,0.977204126,48
48,0.996649706,0.009721317,1567709615,4284.452653,0.971822725,0.997017295,0.010246329,0.975680586,49
49,0.996698584,0.009466206,1567709702,4371.905345,0.971913327,0.996952324,0.010024566,0.974636282,50
50,0.996582152,0.010075325,1567709788,4458.028204,0.970811795,0.997286716,0.009637611,0.977998083,51
51,0.99683409,0.009113355,1567709876,4545.455928,0.972991016,0.997173464,0.009615507,0.977125445,52
52,0.996912373,0.008890334,1567709962,4631.766192,0.973577546,0.997169887,0.009763042,0.976624751,53
53,0.996840845,0.009003873,1567710049,4719.019277,0.973086387,0.997259893,0.009480965,0.977711972,54
54,0.996573012,0.010203866,1567710137,4806.432422,0.970821333,0.997195518,0.00961555,0.976925168,55
55,0.996818195,0.009077861,1567710223,4892.774388,0.97268583,0.997178827,0.009577161,0.976975237,56
56,0.99694774,0.008772825,1567710310,4979.692613,0.973892269,0.997045309,0.009944629,0.97685364,57
57,0.996830116,0.009131984,1567710396,5066.115152,0.973062544,0.997218169,0.009518165,0.976903709,58
58,0.996817797,0.009120008,1567710483,5152.970158,0.972728747,0.997266449,0.009519346,0.977411556,59
59,0.996919129,0.00878308,1567710570,5239.70235,0.973491712,0.997273006,0.009623617,0.978155444,60
60,0.996873033,0.009047947,1567710658,5328.00998,0.973582314,0.997165715,0.009648016,0.97718982,61
61,0.996912373,0.008732338,1567710745,5414.379251,0.973668148,0.997289101,0.009652298,0.977669056,62
62,0.996637785,0.010169553,1567710831,5501.092803,0.97131726,0.99726645,0.009827229,0.977933708,63
63,0.99699026,0.008515204,1567710917,5587.113646,0.973939955,0.997342746,0.009456386,0.978319958,64
64,0.997035561,0.008525186,1567711004,5674.021218,0.974807828,0.997312943,0.00961298,0.978298499,65
65,0.996878596,0.009225127,1567711091,5760.556787,0.973458333,0.997218765,0.009541922,0.977440167,66
66,0.996924691,0.008780278,1567711178,5847.383589,0.973720602,0.99731175,0.009476738,0.978563152,67
67,0.996988273,0.008509763,1567711264,5933.542379,0.974092548,0.997353474,0.009472941,0.978226972,68
68,0.997031587,0.008494163,1567711350,6020.109177,0.974817365,0.997361224,0.009274663,0.978319958,69
69,0.997030792,0.008488878,1567711437,6106.699302,0.974373891,0.99727241,0.009433235,0.97816975,70
70,0.997063376,0.008394814,1567711524,6193.486393,0.974717226,0.997370165,0.00934673,0.978370027,71
71,0.997066954,0.008336314,1567711611,6280.423471,0.974936578,0.997305194,0.009255975,0.978541693,72
72,0.9971659,0.008082697,1567711698,6367.247046,0.975628016,0.997446461,0.009356275,0.97897086,73
73,0.997132123,0.008163051,1567711784,6454.081343,0.975213154,0.99741487,0.009127294,0.978699054,74
74,0.996910784,0.008958414,1567711871,6541.039057,0.973677685,0.997363013,0.009365458,0.978534541,75
75,0.997112652,0.008254714,1567711959,6628.722355,0.974855513,0.997323076,0.00963329,0.978005236,76
76,0.996989861,0.008623086,1567712046,6715.779024,0.973982871,0.997411294,0.009232162,0.979171137,77
77,0.997077682,0.008447446,1567712133,6802.994983,0.974884125,0.997289099,0.009441896,0.977847875,78
78,0.997082054,0.008315664,1567712220,6889.881707,0.974721994,0.99738447,0.00917572,0.978727665,79
79,0.997079272,0.008339224,1567712307,6976.51547,0.974927041,0.997481033,0.009117521,0.979128221,80
80,0.997153582,0.008162526,1567712394,7063.620028,0.975427738,0.997418446,0.009218017,0.979063846,81
81,0.997004565,0.008808474,1567712481,7150.836118,0.974273752,0.997228897,0.009703789,0.97706107,82
82,0.996972775,0.008739499,1567712568,7238.082018,0.974087779,0.99729208,0.009515526,0.978155444,83
83,0.996969994,0.008918898,1567712656,7325.420948,0.973997177,0.997379702,0.00901897,0.978627527,84
84,0.997055429,0.008372101,1567712742,7412.104208,0.97470292,0.997380893,0.009176377,0.978627527,85
85,0.997146827,0.0081381,1567712829,7498.817884,0.97545158,0.997480436,0.008864501,0.979557387,86
86,0.997179014,0.007943929,1567712916,7585.422548,0.975794915,0.997339766,0.009428818,0.978706207,87
87,0.996958072,0.008819818,1567713002,7672.044669,0.97382551,0.997312942,0.009300669,0.978269888,88
88,0.997149608,0.008142425,1567713089,7759.049889,0.975375284,0.997517988,0.008616891,0.979879261,89
89,0.997205638,0.00799664,1567713177,7846.440729,0.975651859,0.997400565,0.008894922,0.978942249,90
90,0.997133316,0.008227047,1567713264,7933.365826,0.975170237,0.997494147,0.008736625,0.979593151,91
91,0.997105499,0.008443901,1567713351,8020.631242,0.974998569,0.997246183,0.009824039,0.977554611,92
92,0.997062582,0.00837316,1567713437,8107.078439,0.97441204,0.997464939,0.008935149,0.979242665,93
93,0.997194512,0.007961223,1567713524,8193.748602,0.97571385,0.997313539,0.009341229,0.978899332,94
94,0.997176629,0.008148066,1567713610,8280.087872,0.975508803,0.997363012,0.009496871,0.97858461,95
95,0.997105101,0.008412684,1567713697,8366.530322,0.975108246,0.997321287,0.009287353,0.978384333,96
96,0.997163118,0.008126235,1567713784,8453.794924,0.975489729,0.99749653,0.008611583,0.97964322,97
97,0.997201267,0.008071405,1567713871,8540.922735,0.975747229,0.99741487,0.009107035,0.978906485,98
98,0.997134905,0.008283181,1567713958,8627.830067,0.975227459,0.997464939,0.008926942,0.979543081,99
99,0.997102718,0.008399805,1567714046,8715.372855,0.974989032,0.997424407,0.009128841,0.978813499,100

==> full_model_training.txt <==
epoch,acc,loss,time,time_delta,true_acc,val_acc,val_loss,val_true_acc,iteration
0,0.861655980419847,0.549924795443334,1554865290.40902,18.3399331569672,0.536151844096972,0.968636600421922,0.113006098505869,0.817723045670499,1
1,0.971885426571054,0.098086823385192,1554865307.03575,34.9666650295258,0.838062591256244,0.977967859063663,0.065955203758065,0.872028438128645,2
2,0.977461083310576,0.069838143342017,1554865323.00089,50.9318110942841,0.868765737746859,0.979549520038115,0.055768208484053,0.882153172301456,3
3,0.979259681763713,0.059726003954732,1554865338.98809,66.9190051555634,0.879176453153532,0.980745018580369,0.04950400916417,0.888532707008029,4
4,0.980434062215613,0.053480793897148,1554865354.4488,82.3797211647034,0.885820690230068,0.982368999932825,0.045923563363331,0.897959183686712,5
5,0.981340414887394,0.049853772802791,1554865370.09818,98.0290970802307,0.891385767785217,0.982681098214583,0.042112836017569,0.902116989865807,6
6,0.982084542031733,0.046594815198377,1554865385.77757,113.70849108696,0.895448486019062,0.983151892660822,0.040485293355929,0.901260037442536,7
7,0.982722868951458,0.043677144302079,1554865401.49222,129.423138141632,0.899363084271414,0.984865797507364,0.038120333346174,0.912876503624654,8
8,0.98322012684712,0.041741525127066,1554865416.93724,144.868157148361,0.902388962961468,0.985579921620967,0.036201255532395,0.917859523271082,9
9,0.983752654304017,0.039736333276175,1554865432.36796,160.29888010025,0.905414841608641,0.984225727604735,0.036818951882544,0.910432602282642,10
10,0.984521467682067,0.037981038470556,1554865448.21472,176.145639181137,0.909477559824829,0.987341436872662,0.033155957273007,0.927825562563937,11
11,0.984588472373587,0.037707472698859,1554865464.28379,192.214703083038,0.910006559609726,0.985659272699804,0.033658296658231,0.91706604880509,12
12,0.985166846862076,0.036049541345063,1554865479.88344,207.814358234405,0.913349838133639,0.986801874381455,0.032953619071376,0.923636017396744,13
13,0.985769907461936,0.034939337836233,1554865495.32239,223.253305196762,0.916671956650466,0.986870643309888,0.03138250882717,0.926619481385089,14
14,0.985879232832298,0.034123153464792,1554865510.59499,238.525903224945,0.91737023636088,0.984749419783692,0.03402131952819,0.912622591808779,15
15,0.986348280420547,0.034055927837442,1554865526.02081,253.951729059219,0.920501914970329,0.989351573780656,0.029103798349856,0.938362903495008,16
16,0.986683310754396,0.032372620724666,1554865541.2967,269.227616071701,0.921940794337222,0.988002666547153,0.029211148231598,0.929856857210119,17
17,0.98703245258974,0.031134016215954,1554865555.8433,283.774217128754,0.924353033297277,0.98893896705834,0.028417985660503,0.935950741118394,18
18,0.987928225311581,0.030013499040653,1554865570.8458,298.776714086533,0.928987071245689,0.986463325271551,0.038740970079118,0.919795600990803,19
19,0.987653144683443,0.030289589748612,1554865586.39366,314.324577093124,0.927569351860657,0.987896869785841,0.02846165819846,0.929825118240938,20
20,0.987914120002743,0.029339989480116,1554865602.39417,330.325087070465,0.929367951081885,0.990668741152053,0.0257936146782,0.945313739817096,21
21,0.988242097753433,0.028909989872478,1554865618.41106,346.341979026794,0.931187710277407,0.98998106200583,0.025632738581006,0.941092455644777,22
22,0.987931752142338,0.029893264730035,1554865634.80161,362.732530117035,0.929114031180998,0.987992085995312,0.029666941174064,0.931443806151561,23
23,0.988665297948118,0.027872530259481,1554865651.06041,378.991324186325,0.933155589402712,0.990816852672751,0.024761309831629,0.94582156347533,24
24,0.988764045589572,0.027452178555546,1554865666.71891,394.649823188782,0.934319388899469,0.991171274576933,0.024875871109628,0.947662424236431,25
25,0.989226036784475,0.026861354553402,1554865682.28764,410.218558073044,0.936689307869317,0.990457146104645,0.024708281368203,0.943472879055995,26
26,0.988672352087639,0.027193637612035,1554865698.1753,426.106213092804,0.933536469247737,0.991150115338556,0.024057771173507,0.94778938015099,27
27,0.989321258628123,0.026390752140156,1554865714.34469,442.27560210228,0.937239467605806,0.990991419961059,0.023475077473469,0.947122861599557,28
28,0.989554017557081,0.025566149507722,1554865729.76074,457.691651105881,0.938487907056492,0.990996708741519,0.023240152766066,0.9468372107918,29
29,0.989268357953936,0.026425778740479,1554865745.1952,473.12611913681,0.936879747776695,0.99058939176826,0.024811201519217,0.94394896373559,30
30,0.990061857223904,0.024847471271004,1554865760.74582,488.676735162735,0.941175225895513,0.990838014816918,0.023389883202901,0.946519821005403,31
31,0.990157077614611,0.024391413382787,1554865776.14849,504.079410076141,0.941767705613381,0.99131938900342,0.02306073435843,0.9486780715529,32
32,0.98985378468379,0.025168730365378,1554865791.52527,519.456187009811,0.940286506265108,0.991345839928048,0.023021180785349,0.949281112147054,33
33,0.989878470104005,0.024745494503831,1554865807.16549,535.096408128738,0.940392306231169,0.990266715380746,0.023335352690946,0.942393753782246,34
34,0.990093598075145,0.024010261654947,1554865822.71138,550.642300128937,0.941704225653924,0.991790184176108,0.021783426117393,0.95162979656639,35
35,0.990231139738734,0.023832163492281,1554865838.25237,566.183292150497,0.942402505359294,0.991393447185261,0.022421581167485,0.949408068061613,36
36,0.990555591743328,0.023364804355461,1554865853.71577,581.64668917656,0.944264584527366,0.991097215184346,0.022157077617277,0.947281556492755,37
37,0.990396891328842,0.023245534027321,1554865869.25358,597.184498071671,0.943248904974266,0.992049387207177,0.020922801387852,0.952867616733336,38
38,0.990636704933346,0.022574228534152,1554865884.55362,612.484536170959,0.94462430436909,0.991980617321498,0.021237591279464,0.952455010011021,39
39,0.990721344566922,0.022689438415319,1554865899.82835,627.759271144867,0.945195624113925,0.990520625212133,0.022768945257647,0.943726790862411,40
40,0.990897677553606,0.022264737611119,1554865915.14163,643.072547197342,0.946084343722889,0.991959457356674,0.021209858858285,0.952328054096462,41
41,0.990809511302421,0.022365242586933,1554865930.69691,658.627831220627,0.945703463890476,0.991525693575324,0.021639330223873,0.94963024091209,42
42,0.991031690074596,0.022192815288331,1554865946.5347,674.465621232987,0.946951903341162,0.992335037530636,0.020669921090932,0.95448630464396,43
43,0.991130437076605,0.021711030983143,1554865962.2823,690.213213205338,0.947459743130325,0.991880112815865,0.021129557321826,0.951725013502308,44
44,0.991183337860519,0.022020067890766,1554865977.13937,705.070286035538,0.947861782953428,0.992028227726651,0.020917492258169,0.952931094690616,45
45,0.991394936424201,0.020913864978885,1554865992.53531,720.466230154038,0.949025582419915,0.991388156951906,0.02125632701278,0.949249373168414,46
46,0.991437257968249,0.02080418806989,1554866008.08084,736.011758089066,0.949131382385976,0.992139313909741,0.020404516130432,0.953375440391571,47
47,0.990788349593931,0.022806387582748,1554866023.74438,751.675300121307,0.945343744039924,0.992012355331541,0.020870082441401,0.952708921840138,48
48,0.99119038942334,0.021783188535318,1554866039.48878,767.419695138931,0.948009902892039,0.992081125943668,0.020943761822039,0.953058050605174,49
49,0.990742504292753,0.022884199264174,1554866054.8028,782.733720064163,0.945470703984062,0.991610329075936,0.021193476762009,0.950455454356722,50
50,0.991828717796006,0.020189332160861,1554866070.09186,798.022779226303,0.951480141339909,0.991927718862333,0.02013170311525,0.952645443882859,51
51,0.991881617340127,0.01981569877675,1554866085.54104,813.471957206726,0.951776381209564,0.991933009918617,0.019973249024789,0.952010664296823,52
52,0.992075583435033,0.019707977099078,1554866101.48633,829.417243003845,0.952792060784106,0.992181630933599,0.020299892712657,0.953978480985725,53
53,0.992005049704335,0.019700369510776,1554866116.71075,844.641664028168,0.952559300865079,0.992456701516795,0.019235915115544,0.955533690939069,54
54,0.992121431002648,0.019640514713533,1554866131.77905,859.709970235825,0.953130620638923,0.99246199175015,0.019324724239236,0.95540673502451,55
55,0.991754655077842,0.020186958488962,1554866147.34839,875.279304027557,0.951205061469773,0.99236148627592,0.019672973263791,0.954708477494437,56
56,0.991856929988962,0.020274148365938,1554866162.79283,890.723746061325,0.951649421290651,0.991298231702237,0.022822181660896,0.949503284997532,57
57,0.991458417042021,0.021293737197246,1554866178.4908,906.421719074249,0.949533422196465,0.992509600944557,0.019325011663881,0.955501951960429,58
58,0.992160223236353,0.019349675667656,1554866194.27623,922.207150220871,0.953511500467552,0.992356196042565,0.019396602703319,0.95445456566532,59
59,0.992220177081433,0.018989243396502,1554866210.09781,938.028722047806,0.953765420355827,0.992530760667232,0.019207171549226,0.955628907874988,60
60,0.992484677772243,0.018748514328216,1554866226.1694,954.100316047668,0.955288939685479,0.992213370880836,0.019944304340473,0.953788047113887,61
61,0.992449410529155,0.018761803424858,1554866242.24914,970.180054187775,0.955077339778583,0.992647135872931,0.018933100689189,0.956168470511862,62
62,0.992431776129429,0.018848236032973,1554866257.45405,985.384967088699,0.954908059831625,0.992562499742353,0.019014488338545,0.955660646840385,63
63,0.992526996190954,0.018238954792375,1554866273.00038,1000.93129515648,0.955542859561142,0.99257836961949,0.018863661994186,0.955882819704105,64
64,0.992604584390355,0.018216601215194,1554866288.41433,1016.34524321556,0.956029539350786,0.992461992960896,0.0191144526801,0.955692385832267,65
65,0.992209596976361,0.019003728496672,1554866304.09447,1032.02538609505,0.953850060305973,0.991049608895729,0.025349892037752,0.946932427727719,66
66,0.99286555588055,0.018071614489418,1554866320.26182,1048.19273400307,0.957341458769758,0.992800541259222,0.018875855647746,0.957184117828331,67
67,0.992692749614896,0.017958908438329,1554866335.91606,1063.84697318077,0.956452739173407,0.992737064270539,0.018485643684646,0.956581077234178,68
68,0.992745649217033,0.017858443448886,1554866351.30164,1079.2325592041,0.956748979021621,0.992731773795035,0.018807645615783,0.956771511106015,69
69,0.992706856596129,0.017535348293096,1554866367.33097,1095.26188921928,0.956473899151484,0.992509600944557,0.018496950442086,0.955343257067231,70
70,0.992692751119547,0.018467069652228,1554866382.61698,1110.5478951931,0.956727819039759,0.992329747055131,0.019479747604577,0.95445456566532,71
71,0.992703331495785,0.018156263848249,1554866398.06433,1125.99525213242,0.956537379114725,0.99268945556043,0.018519519538432,0.956549338255538,72
72,0.993045417422096,0.017252485176201,1554866413.65191,1141.58282423019,0.958547578242849,0.992795252720911,0.01848191923986,0.957184117828331,73
73,0.993066577839083,0.016907795163465,1554866429.21606,1157.14698219299,0.958611058223747,0.992546628703657,0.018649368645661,0.955565429917708,74
74,0.993182956283224,0.016923846514444,1554866444.26484,1172.19575715065,0.959415137848511,0.992271559331207,0.020964562124315,0.95442282668668,75
75,0.993084209390943,0.017073603415642,1554866459.35123,1187.28214621544,0.95890729807196,0.992340326795394,0.01890901065644,0.95448630464396,76
76,0.992957248478178,0.017270002937977,1554866474.8458,1202.77671504021,0.957955098490928,0.991784893700603,0.021830582690862,0.951312406779993,77
77,0.992957249020508,0.017521259438629,1554866490.33611,1218.26703214645,0.95808205846029,0.99278467249635,0.018287354242952,0.957025422935133,78
78,0.993140635920952,0.016811605972321,1554866506.12046,1234.05138111115,0.959055418015616,0.992901048670645,0.018236132189428,0.957691941486566,79
79,0.993443929013211,0.016218700873612,1554866521.76683,1249.69774317741,0.960917497196301,0.992768802038433,0.018679722858804,0.956834989063295,80
80,0.99316884956685,0.016895501735652,1554866537.34048,1265.27140021324,0.959372817888572,0.992990976341806,0.01807273371404,0.95829498208072,81
81,0.993108897387859,0.016712541408383,1554866552.57624,1280.50716018677,0.958886138090099,0.993065032586453,0.017893980924927,0.958707588803035,82
82,0.993436875635475,0.016298090486602,1554866567.87348,1295.8043961525,0.961023297153533,0.992895759163738,0.018312134107843,0.957628463529286,83
83,0.993359290128807,0.016544560170561,1554866583.25107,1311.18199014664,0.960367337450984,0.993096770838645,0.018197548586902,0.958739327781675,84
84,0.993415715638479,0.016348770257557,1554866598.58774,1326.5186522007,0.960748217270784,0.993075614263909,0.018012788019866,0.958771066760315,85
85,0.992756230232716,0.018261975636612,1554866613.97285,1341.90377116203,0.956727819052372,0.990377799566105,0.025658190514183,0.943314184140095,86
86,0.992555208274182,0.018886388758018,1554866629.47434,1357.40525317192,0.9556274995239,0.993186698509806,0.017654535689895,0.959374107354468,87
87,0.993151216781503,0.016708803247564,1554866645.06583,1372.99674201012,0.959224697932304,0.99300684437823,0.018198289361416,0.95829498208072,88
88,0.993549729076387,0.015666114382759,1554866660.47885,1388.40976810455,0.961361857013395,0.992964526240108,0.01782157427381,0.958104548195639,89
89,0.993666109296345,0.015591647916996,1554866675.6203,1403.55121517181,0.962229416610228,0.992768801311985,0.018501189537967,0.956898467020574,90
90,0.993563836005909,0.01597932971303,1554866691.72166,1419.65257620811,0.961531136938912,0.993059744386773,0.017686800721215,0.958580632875234,91
91,0.993549730045014,0.015635249835432,1554866707.32147,1435.25238704681,0.961552296929601,0.993012134853735,0.01841839212665,0.958326721059359,92
92,0.993789542894039,0.015357025392161,1554866722.81028,1450.74119615555,0.962906536321124,0.993165541208622,0.01767393744297,0.95921541246127,93
93,0.993722535400057,0.015535996482864,1554866738.46299,1466.3939101696,0.962483336498503,0.993054453814787,0.018524500829266,0.958675849824396,94
94,0.993415715263893,0.0161927576959,1554866753.56672,1481.49763917923,0.960727057292707,0.99291162792661,0.018672792330719,0.957945853315683,95
95,0.993514462963364,0.01597405445585,1554866769.34076,1497.2716782093,0.961319537032016,0.992948656654306,0.018279468188547,0.958041070251602,96
96,0.993644947742986,0.015855222620841,1554866784.7042,1512.63511514664,0.962017816724773,0.992948657865052,0.018277571868994,0.957977592294323,97
97,0.993447457400331,0.016397431113332,1554866800.4661,1528.39701223373,0.960875177214922,0.993001555113472,0.018082334429934,0.958199765144801,98
98,0.993567361164271,0.015663268554327,1554866816.014,1543.94492316246,0.961573456920291,0.992980395875095,0.01828911679435,0.95826324310208,99
99,0.993687268854431,0.015269449890965,1554866831.37255,1559.30346918106,0.962208256640979,0.993054452604041,0.018057383904845,0.958580632888477,100

